Automatically Extracting Subroutine Summary Descriptions from Unstructured Comments

Summary descriptions of subroutines are short (usually one-sentence) natural language explanations of a subroutine's behavior and purpose in a program. These summaries are ubiquitous in documentation, and many tools such as JavaDocs and Doxygen generate documentation built around them. And yet, extracting summaries from unstructured source code repositories remains a difficult research problem -- it is very difficult to generate clean structured documentation unless the summaries are annotated by programmers. This becomes a problem in large repositories of legacy code, since it is cost prohibitive to retroactively annotate summaries in dozens or hundreds of old programs. Likewise, it is a problem for creators of automatic documentation generation algorithms, since these algorithms usually must learn from large annotated datasets, which do not exist for many programming languages. In this paper, we present a semi-automated approach via crowdsourcing and a fully-automated approach for annotating summaries from unstructured code comments. We present experiments validating the approaches, and provide recommendations and cost estimates for automatically annotating large repositories.

==> examples.txt <==
(4605940, '! \\brief Catch window show events.')

(6114800, 'Function: DCE2_QueueEnqueue()   Inserts data into the queue.   Arguments:  DCE2_Queue   A pointer to the queue object.  void   Pointer to the data to insert into the queue.   Returns:  DCE2_Ret  DCE2_RET__ERROR if memory cannot be allocated for a new  queue node or the queue object passed in is NULL.  DCE2_RET__SUCCESS if the data is successfully added to  the queue.')

(1641982, '@brief Callback every time the parent window is closed (pop from the active window stack)')

(5354964, 'VarR8FromUI4 (OLEAUT32.219)   Convert a VT_UI4 to a VT_R8.   PARAMS  ulIn [I] Source  pDblOut [O] Destination   RETURNS  Success: S_OK.  Failure: E_INVALIDARG, if the source value is invalid  DISP_E_OVERFLOW, if the value will not fit in the destination  DISP_E_TYPEMISMATCH, if the type cannot be converted')

(1066509, 'Retrieves a specific leaf value data range  Returns 1 if successful or -1 on error')

(2997854, "-----------------------------------------------------------------  void pCodeOptime2pCodes(pCode pc1, pCode pc2)   ADHOC pattern checking  Now look for specific sequences that are easy to optimize.  Many of these sequences are characteristic of the compiler  (i.e. it'd probably be a waste of time to apply these adhoc  checks to hand written assembly.)   -----------------------------------------------------------------")

